Compressed Sensing With Side Information: Geometrical Interpretation and Performance Bounds

We address the problem of Compressed Sensing (CS) with side information. Namely, when reconstructing a target CS signal, we assume access to a similar signal. This additional knowledge, the side information, is integrated into CS via L1-L1 and L1-L2 minimization. We then provide lower bounds on the number of measurements that these problems require for successful reconstruction of the target signal. If the side information has good quality, the number of measurements is significantly reduced via L1-L1 minimization, but not so much via L1-L2 minimization. We provide geometrical interpretations and experimental results illustrating our findings.

==> figures/BetaResults1.dat <==
0.000 176
0.500 169
1.000 164
1.699 102
1.875 83
1.954 73
2.000 71
2.398 69
2.699 77
3.000 83
3.699 99
4.000 100


==> figures/BetaResults2.dat <==
0.000 175
0.500 170
1.000 163
1.699 121
1.875 92
1.954 80
2.000 75
2.398 66
2.699 66
3.000 68
3.699 73
4.000 73


==> figures/BetaResults3.dat <==
0.000 157
0.500 148
1.000 139
1.699 83
1.875 60
1.954 51
2.000 50
2.398 55
2.699 74
3.000 81
3.699 91
4.000 93


==> figures/BetaResults4.dat <==
0.000 164
0.500 149
1.000 142
1.699 84
1.875 76
1.954 68
2.000 67
2.398 69
2.699 75
3.000 83
3.699 92
4.000 92


==> figures/BetaResults5.dat <==
0.000 148
0.500 144
1.000 135
1.699 88
1.875 76
1.954 68
2.000 67
2.398 68
2.699 76
3.000 81
3.699 87
4.000 94


==> figures/ResultsLaTexCS.dat <==
1 0.00
21 0.00
41 0.00
61 0.00
81 0.00
101 0.00
121 0.00
141 0.00
161 0.00
181 0.00
201 0.00
221 0.00
241 0.00
261 0.20
281 0.60
301 0.90
321 0.96
341 1.00
361 1.00
381 1.00
401 1.00
421 1.00
441 1.00
461 1.00
481 1.00
501 1.00
521 1.00
541 1.00
561 1.00
581 1.00
601 1.00
621 1.00
641 1.00
661 1.00
681 1.00
700 1.00


==> figures/ResultsLaTexSI.dat <==
1 0.00
21 0.00
41 0.00
61 0.00
81 0.00
101 0.38
121 1.00
141 1.00
161 1.00
181 1.00
201 1.00
221 1.00
241 1.00
261 1.00
281 1.00
301 1.00
321 1.00
341 1.00
361 1.00
381 1.00
401 1.00
421 1.00
441 1.00
461 1.00
481 1.00
501 1.00
521 1.00
541 1.00
561 1.00
581 1.00
601 1.00
621 1.00
641 1.00
661 1.00
681 1.00
700 1.00




==> figures/ResultsLaTexSIL2.dat <==
1 0.00
21 0.00
41 0.00
61 0.00
81 0.00
101 0.00
121 0.00
141 0.00
161 0.00
181 0.00
201 0.00
221 0.00
241 0.00
261 0.14
281 0.52
301 0.90
321 1.00
341 1.00
361 1.00
381 1.00
401 1.00
421 1.00
441 1.00
461 1.00
481 1.00
501 1.00
521 1.00
541 1.00
561 1.00
581 1.00
601 1.00
621 1.00
641 1.00
661 1.00
681 1.00
700 1.00




==> figures/boundsL1L1.dat <==
0.000 336
0.500 305
1.000 272
1.699 151
1.875 131
2.000 97
2.398 107
2.699 121
3.000 135
3.699 150
4.000 153

